Haro 11 -- Untying the knots of the nuclear starburst

Star formation is a clustered process that regulates the structure and evolution of galaxies. We investigate this process in the dwarf galaxy Haro 11, forming stars in three knots (A, B, C). The exquisite resolution of HST imaging allows us to resolve the starburst into tens of bright star clusters. We derive masses between $10^5$ and $10^7\,\rm M_{\odot}$ and ages younger than 20 Myr, using photometric modeling. We observe that the clustered star formation has propagated from knot C (the oldest) through knot A (in between) towards knot B (the youngest). We use aperture-matched ultraviolet and optical spectroscopy (HST + MUSE) to independently study the stellar populations of Haro 11 and determine the physical properties of the stellar populations and their feedback in 1 kpc diameter regions. We discuss these results in light of the properties of the ionised gas within the knots. We interpret the broad blue-shifted components of the optical emission lines as outflowing gas ($v_{max} \sim 400$ km/s). The strongest outflow is detected in knot A with a mass-rate of $\dot{M}_{out}\sim 10\,\rm M_{\odot}/yr$, ten times higher than the star-formation in the same region. Knot B hosts a young and not fully developed outflow, whereas knot C has likely been already evacuated. Because Haro 11 has properties similar to high-redshift unresolved galaxies, our work can additionally aid the understanding of star formation at high redshift, a window that will be opened by upcoming facilities.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
